Rationalization Models for Text-to-SQL

We introduce a framework for generating Chain-of-Thought (CoT) rationales to enhance text-to-SQL model fine-tuning. These rationales consist of intermediate SQL statements and explanations, serving as incremental steps toward constructing the final SQL query. The process begins with manually annotating a small set of examples, which are then used to prompt a large language model in an iterative, dynamic few-shot knowledge distillation procedure from a teacher model. A rationalization model is subsequently trained on the validated decomposed queries, enabling extensive synthetic CoT annotations for text-to-SQL datasets. To evaluate the approach, we fine-tune small language models with and without these rationales on the BIRD dataset. Results indicate that step-by-step query generation improves execution accuracy, especially for moderately and highly complex queries, while also enhancing explainability.

==> resources/Related_works_summary.txt <==
CoT Survey paper https://github.com/zchuz/CoT-Reasoning-Survey

Link to Word document (anyone IBM access)
https://ibm-my.sharepoint.com/:w:/p/junkyu_lee/EVvy6fat_6BAiniCqaQ0qZsBAxboNXtNPJEXCk9NNotgxA?e=XeAnaX
=================
Content

Here, we investigate how rationale helps text-to-SQL. 

* Generating rationale to and fine-tune the model with rationales – Self taught 

* Fine-tune LLM to generate rationales when forward generation of rationale fails  
  * In natural language reasoning, no need to fine-tune the model, simply generate rationale given known answer since we are generating rationales given question and answer  
  * The rationales in text-to-SQL is also SQL, unlike intermediate steps of arithmetic or justifications in common sense QA 
  * This means reusing the same model for forward generation won’t generate proper SQLs as rationale -- > we see saturation of coverage whatever we do; aggregate all from different hyperparameters, different models, etc 
  * This highlights the necessity of training rationale model for text to SQL 
  * This is first contribution that differentiate from other works 

* Fine-tuning with additional data with rationale, does it improve the performance like natural language reasoning tasks? 
  * We can compare FT with only few-shot 
  * FT with rationalization model generated rationale 
  * Better coverage improves performance 
  * Huang 2024b (not yet reasoning paper) illustrate this phenomenon in prompting; the argument in the paper: if rationale is not guaranteed like oracle, it will harm the performance. If rationale was oracle, the performance improves but it doesn’t make sense (knowing answer why solve?) 

* Datasets 
  * BIRD [simple, moderate, challenging] separate the evaluation set 
  * Spider 1 (easier than BIRD)  -- if people want more than 1 dataset... 
  * Rationalization model works across different datasets? -- should be..? 

* Text to SQL comparison [TBD] 
  * Ablations – many combinations to compare with 
  * Different model combinations – like new DeepSeek will do better? 
  * Variations in rationale construction and usage 


=================
Topic/Claim


Generating step-by-step reasoning data for text to SQL.

CoT (Wei 2022) improves complex natural langauge reasoning tasks.
Divides the problem into subproblems and solve and combine solution.

In earlier prompt engieering, such steps that hints LLM with the subproblem decomposition
given by annotators with the rationale sometimes in the form of executable programs (PoT)
Since manual annotation is costly, 
automatic ways of generating such steps or semi-automated ways are proposed.


On top of static prompt construction,
more advanced methods generates self-feedback during prompting (in-context learning)
and improve the results.[verify and refine]
But self-feed back cannot fix erros yet and external signal is needed (Huang 2024a)

The question decomposition strategy beyond showing static set of subproblem, answer, rationale
is also proposed. least to most dynamic prompting.

Another source of improvement is "distillation"
As opposed to the earlier examples soley rely on in-context learning,
"distillation" transfer the reasoning capability to other model, especially from large to smaller models.

Most of the research focus on natural langauge reasoning tasks.
Such as math, common sense, logic, etc [more]
Those problems sets are either multiple choice type qustions or text generation task.
The answer doesn't need to be executable programs, sometimes it helps, but it is not strictly necessary form.

In case of text to sql generation,  it has its own challenges.
the final generation must be executable SQL given database schema.

In contrast to the natural language reasoning research, generating rationale (steps or thoughts) are very limited.
[how many do we have???]
[Text-to-SQL  Task description needed.]
Due to the difficult, the existing methods may not work well in the new settings.
Text-to-SQL works well with fine-tuned large language model. 
Becuase we need to train the different form, database schema and code, table representations, etc
(is it true?)

Pure in-context learnign technique might not good enough (ensembles of multiple models, generations, etc)
We consider distillation approach from a model that is trained to generate rationales for text to SQL generation.
We show the improvement on generating the steps.

Then, we also test its impact to end-to-end performance to see if such addition of thought generation improves
text to SQL generation capability.







